Morphology of Vaccine RD&D translation

Translation as a concept coordinates participation in innovation but remains a qualitative construct. We provide multivariate accounting of linkages between market entries of vaccines, clinical trials, patents, publications, funders, and grants to quantify biomedical translation. We found that the most prevalent types of biomedical translation are those between basic and applied research (52 percent) followed by those between research and product development (36 percent). Although many biomedical stakeholders assume knowledge flows one way from upstream research to downstream application, knowledge feedbacks that mediate translation are prevalent. We also cluster biomedical funders based on the types of translations they fund. Large-scale funding agencies such as NIH are similarly involved in early-stage translation, whereas pharmaceuticals and mission-oriented agencies such as DARPA involve diverse translation types, and each leaves different translation footprints.

==> figures/scurve_allresults.dat <==
	name	year	type	x_q1	x_median	x_q3	x_q3-x_q1	ymax	normalisation_fit	centre_fit	width_fit
0	Vaxzeria	2020	translation	1988.775081869604	1996.05859375	2003.4541984732825	14.679116603678494	122322	128063.7735368419	1995.7708777631826	7.013891535366952
1	Comirnaty	2020	translation	1990.6858171571696	1997.6987516425756	2005.2552234474754	14.569406290305778	51041	52256.732187204245	1997.302582570651	6.973139109053398
2	Dengvaxia	2019	translation	1988.9962686567164	1996.9070385126163	2003.3989145183175	14.402645861601059	22568	23826.972798696344	1996.267592309854	7.040528944879541
3	Imvanex	2013	translation	1988.198075095057	1995.283137413863	2001.2620467557251	13.06397166066813	62235	64714.53327906204	1994.445813931463	6.284855912096713
4	Spikevax	2020	translation	1990.5033274613427	1997.4797997854844	2004.4674458874458	13.964118426103141	161118	168498.5626408503	1997.1683946142416	6.5979324858217865
5	Nuvaxovid	2022	translation	1990.5248091603053	2000.4729381443299	2010.1055327868853	19.58072362658004	16741	16980.434391535593	1999.791318789659	8.621422359602601
6	Shingrix	2017	translation	1992.3044554455446	2000.0692686357243	2007.3964734636872	15.092018018142653	44937	48849.73427221809	2000.1578625008726	7.346459924777735
7	Zabdeno	2020	translation	1988.951431408241	1995.5847133757961	2002.836903204709	13.885471796467982	200150	206520.18757422548	1995.1856108274847	6.446587900608492
8	Vaxzeria	2020	dissemination	1989.5175754952875	1996.7487778381314	2003.3854879160967	13.867912420809262	368267	384976.4830178284	1996.1472504325736	6.562801750584533
9	Comirnaty	2020	dissemination	1992.6384509938314	2000.2239555316478	2007.1192199906586	14.480768996827237	172862	181582.91249208464	1999.7724280616926	7.127583329941257
10	Dengvaxia	2019	dissemination	1990.1748410535877	1998.3272415762422	2004.5483180428134	14.373476989225765	43774	46621.02037003163	1997.6086594773133	6.939555718099104
11	Imvanex	2013	dissemination	1988.2341306347746	1995.0403717397821	2000.1387547963857	11.904624161611082	204288	211692.50517965553	1993.8658471711283	5.641182681533423
12	Spikevax	2020	dissemination	1991.4398698035632	1998.2054638754446	2004.9921564151066	13.552286611543423	446169	465004.7441746081	1997.8450865370228	6.520026509411794
13	Nuvaxovid	2022	dissemination	1995.1954697986578	2004.1270125223614	2017.4755043227665	22.280034524108714	49304	50219.99443860187	2004.1495714099979	8.781169235080336
14	Shingrix	2017	dissemination	1994.3819910514542	2001.3206468474355	2009.2004254532	14.81843440174589	87861	95818.84679963632	2001.7808100443433	7.0043022590065025
15	Zabdeno	2020	dissemination	1990.366078010857	1997.053622400435	2003.383705635298	13.01762762444082	540561	563195.7721047052	1996.4435213760864	6.183641232546191

